Rotational modulation in A and F stars: Magnetic stellar spots or convective core rotation?

The Kepler mission revealed a plethora of stellar variability in the light curves of many stars, some associated with magnetic activity or stellar oscillations. In this work, we analyse the periodic signal in 162 intermediate-mass stars, interpreted as Rossby modes and rotational modulation - the so-called \textit{hump \& spike} feature. We investigate whether the rotational modulation (\textit{spike}) is due to stellar spots caused by magnetic fields or due to Overstable Convective (OsC) modes resonantly exciting g~modes, with frequencies corresponding to the convective core rotation rate. Assuming that the spikes are created by magnetic spots at the stellar surface, we recover the amplitudes of the magnetic fields, which are in good agreement with theoretical predictions. Our data show a clear anti-correlation between the spike amplitudes and stellar mass and possibly a correlation with stellar age, consistent with the dynamo-generated magnetic fields theory in (sub)-surface convective layers. Investigating the harmonic behaviour, we find that for 125 stars neither of the two possible explanations can be excluded. While our results suggest that the dynamo-generated magnetic field scenario is more likely to explain the \textit{spike} feature, we assess further work is needed to distinguish between the two scenarios. One method for ruling out one of the two explanations is to directly observe magnetic fields in \textit{hump \& spike} stars. Another would be to impose additional constraints through detailed modelling of our stars, regarding the rotation requirement in the OsC mode scenario or the presence of a convective-core (stellar age).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
